Computational Scatter Correction for High-Resolution Flat-Panel CT Based on a Fast Monte Carlo Photon Transport Model

In computed tomography (CT) reconstruction, scattering causes server quality degradation of the reconstructed CT images by introducing streaks and cupping artifacts which reduce the detectability of low contrast objects. Monte Carlo (MC) simulation is considered as the most accurate approach for scatter estimation. However, the existing MC estimators are computationally expensive especially for the considered high-resolution flat-panel CT. In this paper, we propose a fast and accurate photon transport model which describes the physics within the 1 keV to 1 MeV range using multiple controllable key parameters. Based on this model, scatter computation for a single projection can be completed within a range of few seconds under well-defined model parameters. Smoothing and interpolation are performed on the estimated scatter to accelerate the scatter calculation without compromising accuracy too much compared to measured near scatter-free projection images. Combining the scatter estimation with the filtered backprojection (FBP), scatter correction is performed effectively in an iterative manner. In order to evaluate the proposed MC model, we have conducted extensive experiments on the simulated data and real-world high-resolution flat-panel CT. Comparing to the state-of-the-art MC simulators, our photon transport model achieved a 202$\times$ speed-up on a four GPU system comparing to the multi-threaded state-of-the-art EGSnrc MC simulator. Besides, it is shown that for real-world high-resolution flat-panel CT, scatter correction with sufficient accuracy is accomplished within one to three iterations using a FBP and a forward projection computed with the proposed fast MC photon transport model.

==> arXiv_NOTES.txt <==
I have tried to compile the paper of the scatter on the arXiv server, the problem is that the template of the ieee
papers offers to do the citation within the template itself and there is no need for .bbl and .bib files.

However, this is not accepted in arXiv, as I have to make the .bib and the .bbl files. first create the 
.bib file the one like your thesis. 

Then, to write the names of the authors in this file, the name should be like this Alsaffar, A this is A. Alsaffar. Multiple 
authors should be separated by commas. the et al should be written like this is the .bib file (and others) (https://tex.stackexchange.com/questions/123600/latex-doesnt-recognize-et-al-in-the-bibliography).

see this to know how to write the names.
https://de.overleaf.com/learn/latex/Bibliography_management_with_bibtex 

to keep capital letters in the title of the paper, you should but the word you want in capital letter between carely brackets
{ct}


at the end of the .tex file you should write the style and the name of the .bib and bbl files.  

\bibliographystyle{IEEEtran}
\bibliography{bare_jrnl}

\end{document}


As soon as you finish writting the .bib file, load the main .tex file in texmaker. then choose BibTex and run 
then choose PDFLatex and run.

first a .bbl file is generated and the references should appears in the paper. 

there is a note it says that when you write the citation in the .bib file it will not appears in the manscript only 
in the case it is cited within the manscript. 

Also I added \pdfoutput=1 in the first line of the .tex file. 






